Scaling Image Tokenizers with Grouped Spherical Quantization

Vision tokenizers have gained a lot of attraction due to their scalability and compactness; previous works depend on old-school GAN-based hyperparameters, biased comparisons, and a lack of comprehensive analysis of the scaling behaviours. To tackle those issues, we introduce Grouped Spherical Quantization (GSQ), featuring spherical codebook initialization and lookup regularization to constrain codebook latent to a spherical surface. Our empirical analysis of image tokenizer training strategies demonstrates that GSQ-GAN achieves superior reconstruction quality over state-of-the-art methods with fewer training iterations, providing a solid foundation for scaling studies. Building on this, we systematically examine the scaling behaviours of GSQ, specifically in latent dimensionality, codebook size, and compression ratios, and their impact on model performance. Our findings reveal distinct behaviours at high and low spatial compression levels, underscoring challenges in representing high-dimensional latent spaces. We show that GSQ can restructure high-dimensional latent into compact, low-dimensional spaces, thus enabling efficient scaling with improved quality. As a result, GSQ-GAN achieves a 16x down-sampling with a reconstruction FID (rFID) of 0.50.

==> figures_results/GITHUB-REPO/flex_gen/configs/autoencoder/flexTokenizer/ablation_gan/vae_gan_baseline.yaml <==
seed: 42
dataset: imagenet-1k
train_batch_size: 16

accelerate:
  mixed_precision: bf16

ema:
  beta: 0.999
  
model:
  name: flexTokenizer
  embedding_dim: 8
  hidden_channels: 128
  channel_multipliers: [1, 2, 2, 4]
  encoder_layer_configs: [2, 2, 2, 2, 2]
  decoder_layer_configs: [2, 2, 2, 2, 2]
  use_adaptive_norm: true
  quantizer_config:
    quantize_type: vq
    embed_dim: 8
    num_embed: 8192
    commitment_loss_weight: 0.25
    use_l2_norm: false
    use_uniform_init: false

discriminator:
  name: n_layer_discriminator
  lambda_perceptual_loss: 1.0
  disable_adaptive_weight: True
  gen_loss_type: hinge
  disc_loss_type: hinge
  input_channels: 3
  num_filters: 64
  num_layers: 3
  lambda_adversarial_loss : 0.1
  lambda_disc_loss: 1.0
  adaptive_weight_max: 1e4

  
logger:
  dataset_name: ${dataset} # this is used to apply the correct normalization to the images
  checkpoint_every_step: 5000
  wandb:
    project: any_tokenizer_official
    mode: offline

  image_logger:
    img_log_iter_frequency: 1
    max_images_to_log: 8
    save_on_local: true
    save_on_wandb: true
    rescale_mean: [0.5, 0.5, 0.5]
    rescale_std: [0.5, 0.5, 0.5]
  
train:
  num_train_steps : 500000
  grad_accum_every: 1
  apply_gradient_penalty_every: 0
  max_grad_norm: 2
  discr_start_after_step: 0
  train_batch_size: ${train_batch_size}

evaluation:
  eval_every_step: 5000
  eval_for_steps: 195
  dataset_name: ${dataset}
  metrics:
    - mse
    - fid
    - is
    # - sfid
    # - fdd
    - lpips
    - psnr
    - ssim

optim:
  base_lr: 1e-4
  lr_scale: fixed
  wd: 0.05
  betas: [0.9, 0.99]
  eps: 1e-8
  
disc_optim:
  base_lr: 1e-4
  lr_scale: fixed
  wd: 0.05
  betas: [0.5, 0.9]
  eps: 1e-8

lr_scheduler:
  name: constant

disc_lr_scheduler:
  name: constant

train_data:
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    split: train
  transforms:
    # before normlization, the images should be in range of [0, 1]
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: True
    input_size: 128
    mean: [0.5, 0.5, 0.5]
    std: [0.5, 0.5, 0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size}
    num_workers: 20
    shuffle: True

eval_data: 
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    split: validation
  transforms:
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: False
    input_size: 128
    mean: [0.5, 0.5, 0.5]
    std: [0.5, 0.5, 0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size} 
    num_workers: 20
    shuffle: True

==> figures_results/GITHUB-REPO/flex_gen/configs/autoencoder/flexTokenizer/ablation_scaling/vae_gan_scaling_hpo.yaml <==
seed: 42
dataset: imagenet-1k
train_batch_size: 16

accelerate:
  mixed_precision: bf16

ema:
  beta: 0.999
  
model:
  name: flexTokenizer
  embedding_dim: 8
  hidden_channels: 128
  channel_multipliers: [1, 2, 2, 4]
  encoder_layer_configs: [2, 2, 2, 2, 2]
  decoder_layer_configs: [2, 2, 2, 2, 2]
  use_adaptive_norm: true
  use_learnable_up_down_sample: true
  quantizer_config:
    quantize_type: vq
    embed_dim: 8
    num_embed: 8192
    commitment_loss_weight: 0.25
    use_l2_norm: false
    use_uniform_init: false

discriminator:
  name: dino_discriminator
  lambda_perceptual_loss: 1.0
  disable_adaptive_weight: true
  gen_loss_type: non_saturate
  disc_loss_type: hinge
  lambda_adversarial_loss : 0.1
  lambda_disc_loss: 1.0

  
logger:
  dataset_name: ${dataset} # this is used to apply the correct normalization to the images
  checkpoint_every_step: 5000
  wandb:
    project: any_tokenizer_official
    mode: offline

  image_logger:
    img_log_iter_frequency: 1
    max_images_to_log: 8
    save_on_local: true
    save_on_wandb: true
    rescale_mean: [0.5, 0.5, 0.5]
    rescale_std: [0.5, 0.5, 0.5]
  
train:
  num_train_steps : 500000
  grad_accum_every: 1
  apply_gradient_penalty_every: 0
  max_grad_norm: 2
  discr_start_after_step: 0
  train_batch_size: ${train_batch_size}

evaluation:
  eval_every_step: 5000
  eval_for_steps: 97
  dataset_name: ${dataset}
  metrics:
    - mse
    - fid
    - is
    - lpips
    - psnr
    - ssim

optim:
  base_lr: 0.0001
  lr_scale: fixed
  wd: 0.05
  betas: [0.9, 0.99]
  eps: 1e-8
  
disc_optim:
  base_lr: 0.0001
  lr_scale: fixed
  wd: 0.05
  betas: [0.9, 0.99]
  eps: 1e-8

lr_scheduler:
  name: constant

disc_lr_scheduler:
  name: constant

train_data:
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    split: train
  transforms:
    # before normlization, the images should be in range of [0, 1]
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: True
    input_size: 256
    mean: [0.5, 0.5, 0.5]
    std: [0.5, 0.5, 0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size}
    num_workers: 20
    shuffle: True

eval_data: 
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    split: validation
  transforms:
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: False
    input_size: 256
    mean: [0.5, 0.5, 0.5]
    std: [0.5, 0.5, 0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size} 
    num_workers: 20
    shuffle: True

==> figures_results/GITHUB-REPO/flex_gen/configs/autoencoder/flexTokenizer/ablation_vae/vae_baseline_no_tricks.yaml <==
seed: 42
dataset: imagenet-1k
train_batch_size: 16

accelerate:
  mixed_precision: bf16

ema:
  beta: 0.999
  
model:
  name: flexTokenizer
  embedding_dim: 8
  hidden_channels: 128
  channel_multipliers: [1, 2, 2, 4]
  encoder_layer_configs: [2, 2, 2, 2, 2]
  decoder_layer_configs: [2, 2, 2, 2, 2]
  quantizer_config:
    quantize_type: vq
    embed_dim: 8
    num_embed: 8192
    commitment_loss_weight: 0.25
    use_l2_norm: False
    use_uniform_init: True


discriminator:
  name: no_discriminator
  lambda_perceptual_loss: 1.0

  
logger:
  dataset_name: ${dataset} # this is used to apply the correct normalization to the images
  checkpoint_every_step: 5000
  wandb:
    project: any_tokenizer_official
    mode: offline

  image_logger:
    img_log_iter_frequency: 1
    max_images_to_log: 8
    save_on_local: true
    save_on_wandb: true
    rescale_mean: [0.5, 0.5, 0.5]
    rescale_std: [0.5, 0.5, 0.5]
  
train:
  num_train_steps : 500000
  grad_accum_every: 1
  apply_gradient_penalty_every: 0
  max_grad_norm: 2
  discr_start_after_step: 999999999999999
  train_batch_size: ${train_batch_size}

evaluation:
  eval_every_step: 5000
  eval_for_steps: 195
  dataset_name: ${dataset}
  metrics:
    - mse
    - fid
    - is
    # - sfid
    # - fdd
    - lpips
    - psnr
    - ssim

optim:
  base_lr: 1e-4
  lr_scale: fixed
  wd: 0.05
  betas: [0.9, 0.95]
  eps: 1e-8
  
disc_optim:
  base_lr: 1e-4
  lr_scale: fixed
  wd: 0
  betas: [0.9, 0.95]
  eps: 1e-8

lr_scheduler:
  name: constant

disc_lr_scheduler:
  name: constant

train_data:
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    split: train
  transforms:
    # before normlization, the images should be in range of [0, 1]
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: True
    input_size: 128
    mean: [0.5, 0.5, 0.5]
    std: [0.5, 0.5, 0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size}
    num_workers: 20
    shuffle: True

eval_data: 
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    split: validation
  transforms:
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: False
    input_size: 128
    mean: [0.5, 0.5, 0.5]
    std: [0.5, 0.5, 0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size} 
    num_workers: 20
    shuffle: True

==> figures_results/GITHUB-REPO/flex_gen/configs/autoencoder/flexTokenizer/ablation_vae/vae_hpo.yaml <==
seed: 42
dataset: imagenet-1k
train_batch_size: 16

accelerate:
  mixed_precision: bf16

ema:
  beta: 0.999
  
model:
  name: flexTokenizer
  embedding_dim: 8
  hidden_channels: 128
  channel_multipliers: [1, 2, 2, 4]
  encoder_layer_configs: [2, 2, 2, 2, 2]
  decoder_layer_configs: [2, 2, 2, 2, 2]
  use_adaptive_norm: True
  quantizer_config:
    quantize_type: vq
    embed_dim: 8
    num_embed: 8192
    commitment_loss_weight: 0.25
    use_l2_norm: False
    use_uniform_init: False


discriminator:
  name: no_discriminator
  lambda_perceptual_loss: 1.0

  
logger:
  dataset_name: ${dataset} # this is used to apply the correct normalization to the images
  checkpoint_every_step: 5000
  wandb:
    project: any_tokenizer_official
    mode: offline

  image_logger:
    img_log_iter_frequency: 1
    max_images_to_log: 8
    save_on_local: true
    save_on_wandb: true
    rescale_mean: [0.5, 0.5, 0.5]
    rescale_std: [0.5, 0.5, 0.5]
  
train:
  num_train_steps : 500000
  grad_accum_every: 1
  apply_gradient_penalty_every: 0
  max_grad_norm: 2
  discr_start_after_step: 999999999999999
  train_batch_size: ${train_batch_size}

evaluation:
  eval_every_step: 5000
  eval_for_steps: 195
  dataset_name: ${dataset}
  metrics:
    - mse
    - fid
    - is
    # - sfid
    # - fdd
    - lpips
    - psnr
    - ssim

optim:
  base_lr: 1e-4
  lr_scale: fixed
  wd: 0.05
  betas: [0.9, 0.99]
  eps: 1e-8
  
disc_optim:
  base_lr: 1e-4
  lr_scale: fixed
  wd: 0
  betas: [0.9, 0.99]
  eps: 1e-8

lr_scheduler:
  name: constant

disc_lr_scheduler:
  name: constant

train_data:
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    split: train
  transforms:
    # before normlization, the images should be in range of [0, 1]
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: True
    input_size: 128
    mean: [0.5, 0.5, 0.5]
    std: [0.5, 0.5, 0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size}
    num_workers: 20
    shuffle: True

eval_data: 
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    split: validation
  transforms:
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: False
    input_size: 128
    mean: [0.5, 0.5, 0.5]
    std: [0.5, 0.5, 0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size} 
    num_workers: 20
    shuffle: True

==> figures_results/GITHUB-REPO/flex_gen/data_process/data_configs/imagenet_128.yaml <==
seed: 42


train_data:
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    
  transforms:
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: True
    input_size: 128
    mean: [0.5, 0.5, 0.5]
    std: [0.5,0.5,0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size}
    num_workers: 20
    shuffle: True


==> figures_results/GITHUB-REPO/flex_gen/data_process/data_configs/imagenet_256.yaml <==
seed: 42


train_data:
  dataset:
    path: /p/project/westai0000003/DATASETS/imagenet-1k
    
  transforms:
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: True
    input_size: 256
    mean: [0.5, 0.5, 0.5]
    std: [0.5,0.5,0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size}
    num_workers: 20
    shuffle: True


==> figures_results/GITHUB-REPO/flex_gen/data_process/data_configs/ucf101.yaml <==
seed: 42


train_data:
  dataset:
    path: /p/project/westai0000003/DATASETS/ucf101
    
  transforms:
    no_aug: True # Do not use any Timm's augmentations for INET training
    is_training: True
    input_size: 256
    mean: [0.5, 0.5, 0.5]
    std: [0.5,0.5,0.5]
  dataloader:
    persistent_workers: true
    batch_size: ${train_batch_size}
    num_workers: 20
    shuffle: True

